Applying Computational Engineering Modelling to Analyse the Social Impact of Conflict and Violent Events

This thesis presents a novel framework for analysing the societal impacts of armed conflict by applying principles from engineering and material science. Building on the idea of a "social fabric", it recasts communities as plates with properties, such as resilience and vulnerability, analogous to material parameters like thickness or elasticity. Conflict events are treated as external forces that deform this fabric, revealing how repeated shocks and local weaknesses can compound over time. Using a custom Python-based Finite Element Analysis implementation, the thesis demonstrates how data on socioeconomic indicators (e.g., infrastructure, health, and demographics) and conflict incidents can be translated into a single computational model. Preliminary tests validate that results align with expected physical behaviours, and a proof-of-concept highlights how this approach can capture indirect or spillover effects and illuminate the areas most at risk of long-term harm. By bridging social science insights with computational modelling, this work offers an adaptable frame to inform both academic research and on-the-ground policy decisions for communities affected by violence.

==> content-folder/analysis_results/force_properties/single_force/distribution_pattern/force_properties_distribution.csv <==
Distribution,Max Displacement [m],Affected Area [%],Max von Mises Stress [Pa]
constant,1.8892,7.75,16354000.0
linear,2.299,6.42,19376000.0
gaussian,4.7425,2.77,123640000.0


==> content-folder/analysis_results/force_properties/single_force/magnitude/force_properties_magnitude.csv <==
Magnitude F [N],Max Displacement [m],Affected Area [%],Max von Mises Stress [Pa]
100000.0,0.00059667,2.01,18059.0
10000000.0,0.059667,2.01,1805900.0
1000000000.0,5.9667,2.01,180590000.0
100000000000.0,596.67,2.01,18059000000.0


==> content-folder/analysis_results/force_properties/single_force/radius/force_properties_radius.csv <==
Radius r [°],Max Displacement [m],Affected Area [%],Max von Mises Stress [Pa]
0.05,4.5909,2.92,119230000.0
0.1,4.1327,3.32,99294000.0
0.5,1.8892,7.75,16354000.0
1.0,1.1549,12.18,6858600.0
2.0,0.5618,22.8,2373800.0


==> content-folder/analysis_results/plate_material_properties/location_dependency/clamped_all_150km/location_dependency_clamped_all.csv <==
"Location (long °, lat °)",Max. Displacement,Displacement Error,Affected Area (%),Affected Area Error,Max. von Mises Stress,Stress Error
"(8.67, 9.06) center",2.299,-,6.42,-,19376000,-
"(8.67, 13.20) 150 km from the northern edge",2.2669,-1.40%,5.56,-13.40%,19550000,0.90%
"(13.81, 9.06) 150 km from the eastern edge",2.2691,-1.30%,5.79,-9.81%,19400000,0.12%
"(13.81, 13.20) northeastern corner - 150 km from both edges",2.2428,-2.44%,5.22,-18.69%,19369000,-0.04%
"(3.53, 4.92) southwestern corner - 150 km from both edges",2.2467,-2.27%,5.2,-19.00%,19423000,0.24%

==> content-folder/analysis_results/plate_material_properties/location_dependency/clamped_all_comparison/location_dependency_comparison.csv <==
Buffer [m],"Location (long°, lat°)",Max. Displacement [m],,Affected Area [%],,Max. von Mises Stress [Pa],
150000,"(8.67, 9.06)",2.299,,6.42,,19376000,
150000,"(3.53, 4.92)",2.2467,-2.27%,5.2,-19.00%,19423000,0.24%
300000,"(8.67, 9.06)",2.6279,,4.4,,20275000,
300000,"(3.53, 4.92)",2.6048,-0.88%,4.32,-1.82%,20320000,0.22%
500000,"(8.67, 9.06)",3.0212,,2.95,,21256000,
500000,"(3.53, 4.92)",3.0335,0.41%,2.95,0.00%,21455000,0.94%

==> content-folder/analysis_results/plate_material_properties/poissons-ratio/plate_material_properties_poissons_ratio.csv <==
Poisson's Ratio ν,Max Displacement [m],Affected Area [%],Max von Mises Stress [Pa]
0.1,5.1491,2.37,180740000.0
0.2,5.5667,2.18,180670000.0
0.3,5.9667,2.01,180590000.0
0.4,6.3435,1.84,180480000.0
0.45,6.5208,1.72,180410000.0


==> content-folder/analysis_results/plate_material_properties/thickness/plate_material_properties_thickness.csv <==
Thickness [m],Max Displacement [m],Affected Area [%],Max von Mises Stress [Pa]
500,30.095,14.83,725980000.0
1000,13.642,6.36,362570000.0
2000,5.9667,2.01,180590000.0
3500,3.0062,0.8,102270000.0
5000,1.9211,0.42,70716000.0
7500,1.1377,0.21,45917000.0
10000,0.7738,0.16,33336000.0


==> content-folder/analysis_results/plate_material_properties/youngs-modulus/plate_material_properties_youngs_modulus.csv <==
Young's Modulus [Pa],Max Displacement [m],Affected Area [%],Max von Mises Stress [Pa]
10000000.0,2983.3,2.01,180590000.0
100000000.0,298.33,2.01,180590000.0
1000000000.0,29.833,2.01,180590000.0
10000000000.0,2.9833,2.01,180590000.0
100000000000.0,0.29833,2.01,180590000.0

